On Designing Modulation for Over-the-Air Computation -- Part I: Noise-Aware Design

Over-the-air computation (OAC) leverages the physical superposition property of wireless multiple access channels (MACs) to compute functions while communication occurs, enabling scalable and low-latency processing in distributed networks. While analog OAC methods suffer from noise sensitivity and hardware constraints, existing digital approaches are often limited in design complexity, which may hinder scalability and fail to exploit spectral efficiency fully. This two-part paper revisits and extends the ChannelComp framework, a general methodology for computing arbitrary finite-valued functions using digital modulation. In Part I, we develop a novel constellation design approach that is aware of the noise distribution and formulates the encoder design as a max-min optimization problem using noise-tailored distance metrics. Our design supports noise models, including Gaussian, Laplace, and heavy-tailed distributions. We further demonstrate that, for heavy-tailed noise, the optimal ChannelComp setup coincides with the solution to the corresponding max-min criterion for the channel noise with heavy-tailed distributions. Numerical experiments confirm that our noise-aware design achieves a substantially lower mean-square error than leading digital OAC methods over noisy MACs. In Part II, we consider a constellation design with a quantization-based sampling scheme to enhance modulation scalability and computational accuracy for large-scale digital OAC.

==> Data/MSEOHeavy_Prod.dat <==
SNR  MSE_prod_AWGN   MSE_prod_ChannelComp MSE_prod_heavy  MSE_prod_Laplace  
0.010000	-2.627879	-2.979291	-5.534639	-4.268456
0.062105	0.524025	-1.108509	-1.358024	-0.130964
0.114211	1.203887	-0.074805	0.244875	1.327476
0.166316	1.906588	0.927058	1.124611	2.227667
0.218421	2.467523	1.616362	1.712066	2.954550
0.270526	2.843003	1.999829	2.289275	3.478718
0.322632	3.134449	2.550978	2.671394	3.986304
0.374737	3.295314	2.813348	3.006966	4.280125
0.426842	3.490078	3.150642	3.402117	4.544683
0.478947	3.790556	3.474812	3.628148	4.880528
0.531053	3.857084	3.698310	3.926846	5.102873
0.583158	4.133332	3.965716	3.995204	5.318554
0.635263	4.311489	4.187310	4.187789	5.408723
0.687368	4.401891	4.325229	4.437665	5.699073
0.739474	4.482679	4.546773	4.591960	5.891686
0.791579	4.612048	4.723284	4.566921	5.907322
0.843684	4.772518	4.844649	4.722930	6.004984
0.895789	4.750716	5.026864	4.912824	6.187884
0.947895	4.864608	5.008718	4.960868	6.304034
1.000000	4.974895	5.221947	5.128611	6.395136


==> Data/MSEOHeavy_Sum.dat <==
SNR  MSE_sum_AWGN MSE_sum_ChannelComp   MSE_sum_heavy  MSE_sum_Laplace  
0.010000	-8.753980	-16.718243	-13.714067	-14.169146
0.062105	-5.493353	-9.257689	-7.296473	-6.611851
0.114211	-4.344946	-6.856271	-5.591696	-4.641997
0.166316	-3.648582	-5.438162	-4.498695	-3.535277
0.218421	-3.079908	-4.390179	-3.820147	-2.753064
0.270526	-2.570315	-3.622702	-3.199456	-2.187258
0.322632	-2.174700	-3.042295	-2.730040	-1.731869
0.374737	-1.882441	-2.553316	-2.203242	-1.230378
0.426842	-1.584278	-2.146844	-1.994135	-0.972141
0.478947	-1.343868	-1.738215	-1.609181	-0.706373
0.531053	-1.056784	-1.435491	-1.376003	-0.425172
0.583158	-0.885175	-1.129231	-1.010720	-0.282697
0.635263	-0.694330	-0.901980	-0.834618	-0.022468
0.687368	-0.487013	-0.670242	-0.619759	0.185008
0.739474	-0.359856	-0.518904	-0.446539	0.378606
0.791579	-0.186526	-0.291419	-0.280982	0.486166
0.843684	-0.035715	-0.093904	-0.152567	0.655872
0.895789	0.078629	0.119804	0.021315	0.780615
0.947895	0.136839	0.245842	0.227829	0.937053
1.000000	0.292620	0.384135	0.318203	1.028726


==> Data/MSEOP_prod.dat <==
SNR  MSE_prod_AWGN MSE_prod_ChannelComp MSE_prod_heavy  MSE_prod_Laplace  
0.050000	-7.271255	-6.760874	-8.370303	-7.919357
0.220690	-4.625682	-3.828845	-4.859726	-4.950967
0.391379	-2.086453	-1.476065	-2.033109	-2.187743
0.562069	-0.201899	0.043283	-0.204761	-0.333540
0.732759	0.998856	1.063383	0.983078	0.980293
0.903448	1.847171	1.907181	1.867077	1.982583
1.074138	2.560085	2.576611	2.542363	2.579525
1.244828	3.089792	3.189425	3.137143	3.087569
1.415517	3.422811	3.602029	3.605479	3.531168
1.586207	3.767048	3.999790	3.973354	3.847678
1.756897	4.007036	4.343194	4.213017	4.157312
1.927586	4.180764	4.629054	4.463484	4.439567
2.098276	4.345282	4.898098	4.670631	4.586999
2.268966	4.553185	5.068390	4.920165	4.732382
2.439655	4.655621	5.271857	5.057792	4.906002
2.610345	4.723427	5.420336	5.177606	5.013100
2.781034	4.839989	5.612307	5.316702	5.137801
2.951724	4.894359	5.696882	5.416197	5.213447
3.122414	4.960359	5.801388	5.556699	5.306685
3.293103	5.032823	5.911388	5.598056	5.390962
3.463793	5.134564	6.016522	5.671774	5.389726
3.634483	5.165617	6.034634	5.714672	5.524043
3.805172	5.230423	6.164436	5.807465	5.528280
3.975862	5.245033	6.224946	5.848746	5.595199
4.146552	5.252167	6.308318	5.951911	5.621021
4.317241	5.332926	6.340246	5.980499	5.701855
4.487931	5.342547	6.376560	6.011966	5.798203
4.658621	5.370159	6.433812	6.094940	5.779069
4.829310	5.379461	6.478714	6.136382	5.800324
5.000000	5.424338	6.539814	6.107035	5.854999


==> Data/MSE_AWGN_sum_prod.dat <==
SNR  MSE_AWGN_sum  MSE_AWGN_prod
-1.000000000000000000e+01 2.283984684586257696e+00 -3.795256373710191500e+15
-8.000000000000000000e+00 1.992883930305816564e+00 2.924711683827499500e+15
-6.000000000000000000e+00 1.713693263333901706e+00 2.658557382511454102e+12
-4.000000000000000000e+00 1.362150238650236878e+00 7.234243625801753235e+10
-2.000000000000000000e+00 1.334367230859418552e+00 6.677952889365498352e+10
0.000000000000000000e+00 1.204620790667662256e+00 6.462071279527013397e+10
2.000000000000000000e+00 1.179762764145573684e+00 1.543589132761864424e+09
4.000000000000000000e+00 1.038338902417024423e+00 1.532374619347913265e+09
6.000000000000000000e+00 1.047439664502161305e+00 7.651325593075460196e+07
8.000000000000000000e+00 9.680933554292906473e-01 8.628752740340231359e+07
1.000000000000000000e+01 9.328185651154377034e-01 3.714242006497139484e+07
1.200000000000000000e+01 8.542950036075012132e-01 6.835203567231405526e+06
1.400000000000000000e+01 8.303466360028828319e-01 1.027080180340440711e+06
1.600000000000000000e+01 8.380639204545429211e-01 4.389919582455465570e+06
1.800000000000000000e+01 7.263920454545436112e-01 2.029821689575195342e+04
2.000000000000000000e+01 6.428944128787894563e-01 2.421631313964843866e+04
2.200000000000000000e+01 6.043601415945176747e-01 1.440510376464843830e+04
2.400000000000000000e+01 5.306935200216460480e-01 1.832447750976562384e+04
2.600000000000000000e+01 4.675704590548357409e-01 1.308991625793457024e+04
2.800000000000000000e+01 4.204098575036081531e-01 5.893113131103516025e+03


==> Data/Quantize.dat <==
q1  MSE_input_sum  MSE_output_sum  MSE_input_prod  MSE_output_prod
4.000000000000000000e+00 3.699295539398869681e-02 2.337596780207390636e-05 1.598124859341234919e-03 1.313820143500699106e-06
8.000000000000000000e+00 6.792585486130822518e-03 9.038827825492720917e-08 2.594287546828135532e-04 5.204807202381311408e-09
1.600000000000000000e+01 1.479052417297903712e-03 3.538525575056383647e-10 5.513804170814878868e-05 2.035774871706712127e-11
3.200000000000000000e+01 3.468529602625945165e-04 1.380495466633693172e-12 1.271241595001675101e-05 7.948032114285981159e-14
6.400000000000000000e+01 8.378952288005363377e-05 5.417903726739916405e-15 3.088445161777650964e-06 3.090956523738102374e-16


==> Data/constellation_prod_5bits.dat <==
AWGN_x  AWGN_y  heavy_x  heavy_y  Laplace_x  Laplace_y  ChannelComp_x  ChannelComp_y
-1.808542162389378538e-01 -9.472778524538286171e-02 -2.078043154340587229e-01 -5.880802254018015901e-02 -2.104126872829088502e-01 -8.967452858639748947e-02 -2.214066244207313072e-01 2.320906535986878849e-02
-1.795489190145089786e-01 -8.636055121534129408e-02 -2.005081542164765807e-01 -5.697459774977992747e-02 -2.052240331937573992e-01 -7.719246880848903980e-02 -2.054328021011675443e-01 1.056293705768228224e-02
-1.770092605735251456e-01 -7.804064939611950191e-02 -1.929844676862095265e-01 -5.467157743327490105e-02 -1.996609509764089296e-01 -6.509970754953926797e-02 -1.897174437292564741e-01 -3.561762668513538256e-04
-1.737552708984126670e-01 -6.929629694642970572e-02 -1.851110076501523150e-01 -5.165958792165426666e-02 -1.925172313846833239e-01 -5.426583425245288389e-02 -1.740160352796871757e-01 -9.585594384849639368e-03
-1.697700759460971376e-01 -6.016090213228742628e-02 -1.767748476261823964e-01 -4.771602086998259079e-02 -1.847559047002447496e-01 -4.363676188901788322e-02 -1.584584241386336190e-01 -1.810131322213358665e-02
-1.650487334451499755e-01 -5.085933367091852869e-02 -1.678723201218504657e-01 -4.265039919547734815e-02 -1.766125526971507598e-01 -3.216668529590471087e-02 -1.425632703124843359e-01 -2.516260710597015629e-02
-1.597113090347064002e-01 -4.093223224357622758e-02 -1.583068726054775999e-01 -3.632068807660427529e-02 -1.683525889166917200e-01 -1.818079542927680467e-02 -1.251103508579108348e-01 -3.142963762520124132e-02
-1.534179876299440193e-01 -2.974948120471976667e-02 -1.479944854166594381e-01 -2.863592304134006741e-02 -1.589790074174980417e-01 -8.666852477498675211e-03 -1.040893134900979095e-01 -3.583437811535163109e-02
-1.462146257548186390e-01 -1.994162392390005228e-02 -1.368608282887157357e-01 -1.958266031288095899e-02 -1.491464942802050442e-01 -1.319352424491741869e-03 -8.126599389936371709e-02 -3.772731710304334102e-02
-1.384096655643181906e-01 -1.037734500726620809e-02 -1.248444276921752694e-01 -9.225543774707776340e-03 -1.382962800472929132e-01 1.162728283380049139e-02 -5.787679199655079709e-02 -3.872834703743840978e-02
-1.294442482968965469e-01 9.250852136338865925e-04 -1.118978537364087172e-01 2.273809233902363957e-03 -1.271793245572191422e-01 1.570747721872798111e-02 -3.390122627209850997e-02 -3.903775611343212465e-02
-1.198091557799680212e-01 1.025945585185237055e-02 -9.798865670634991643e-02 1.465249897023726197e-02 -1.157020140434534966e-01 2.020567278465318362e-02 -1.488771627037703028e-02 -2.777231298610044127e-02
-1.029095095093390255e-01 3.508003354776092347e-02 -8.310093893755013394e-02 2.754231173399197818e-02 -1.036696774213373140e-01 2.225350816921761038e-02 -7.308786739306571099e-03 -1.440529135123507463e-02
-8.308676165453394991e-02 5.818529230276281439e-02 -6.723581714282143851e-02 4.047229822054022180e-02 -8.940871751244067189e-02 2.978541266115423969e-02 -3.088309146548565403e-03 -8.349878436623660652e-03
-6.205540564368835360e-02 7.791909731552056073e-02 -5.041453867870635680e-02 5.288183064564189184e-02 -7.748400925863264954e-02 2.639032584221895003e-02 -5.376620736485993209e-04 -3.794019689389975265e-03
-3.966866998907805919e-02 9.413230622289389671e-02 -3.267732568891887346e-02 6.413839608545238158e-02 -5.844376862932797873e-02 3.901594824697398461e-02 3.590434851715773362e-05 -1.030929354485061620e-03
-1.692860868301011498e-02 1.063251505256990193e-01 -1.408603255996954476e-02 7.356782754327904905e-02 -3.160505435501279048e-02 6.095521142647353230e-02 1.327444068189578494e-04 -3.870705115227414199e-05
6.751474534131243939e-03 1.155960154928658695e-01 5.275426563637562564e-03 8.049147500203607253e-02 -4.611004357421998393e-03 7.521885554135894492e-02 2.779968807221042137e-04 9.966311303886007337e-04
3.123459454013300177e-02 1.215244500359866642e-01 2.530064543067654312e-02 8.427281041672475548e-02 2.236453024494836073e-02 8.316604832940410752e-02 9.194222236756405438e-04 3.539048381053439603e-03
5.556857722998493482e-02 1.213564460093814745e-01 4.585989374920241418e-02 8.436912746141994601e-02 4.987429208037769124e-02 8.687295122183760765e-02 3.749587977833929685e-03 1.125251915996780365e-02
8.074373325956933634e-02 1.158626620818447583e-01 6.680213636987755721e-02 8.038499788672663626e-02 7.697248990707712679e-02 8.487017825631017198e-02 1.166345967237811775e-02 1.992657651178490058e-02
1.047729592989386782e-01 1.032821146991071831e-01 8.795151538262400981e-02 7.212916683426355557e-02 1.036011930462820280e-01 7.789526336947838470e-02 2.362116670227147261e-02 2.771791045581444360e-02
1.279952658930384179e-01 8.565245289497994130e-02 1.091119269616695059e-01 5.966025613585648757e-02 1.302232635272356498e-01 6.478437325473036801e-02 4.299677996321299434e-02 3.277215157932739098e-02
1.494154197900809111e-01 5.827717836948038965e-02 1.300668148878807995e-01 4.331887337948751859e-02 1.563963681743952561e-01 4.358008395887628950e-02 6.924053622646929307e-02 3.968540991299313037e-02
1.691136840036519262e-01 3.137208658921944449e-02 1.505794235212553900e-01 2.375907394585158663e-02 1.779813600386387085e-01 2.911840233124967162e-02 8.942443639858951854e-02 5.020702301228362890e-02
1.863230641580149727e-01 1.042692798628301902e-04 1.703977845360852006e-01 1.932951332965723596e-03 1.971967630871259980e-01 1.741185567200601719e-02 1.053280016983495077e-01 6.266700749191821129e-02
2.012120371653191575e-01 -3.399455439542402313e-02 1.892554109802496998e-01 -2.093215113133900518e-02 2.150859616639916871e-01 5.567963546123785509e-03 1.244709747600818983e-01 8.338099952006272630e-02
2.115703616223339467e-01 -6.856272186414540115e-02 2.068752978909525753e-01 -4.338955041003349916e-02 2.314728462774908180e-01 -2.010012916386683807e-02 1.482606428796190423e-01 1.093328003869581538e-01
2.173743206049772725e-01 -9.339736185790752099e-02 2.229735039081043313e-01 -6.386269971591873595e-02 2.458936723632213772e-01 -4.295122589659181728e-02 1.780407104540584207e-01 1.182953273868317806e-01
2.198225244509246501e-01 -1.161932077270718677e-01 2.372634210624581796e-01 -8.075284139967991992e-02 2.541348377788018587e-01 -8.465895350582240686e-02 2.140599336058789937e-01 5.891403294622015591e-02
2.194231381405808423e-01 -1.345642523136593716e-01 2.494606718615136609e-01 -9.257449037930830238e-02 2.630198482885304778e-01 -1.142518763290907013e-01 2.500983364941167797e-01 -1.054834594869689668e-01
2.163212689667459443e-01 -1.486957972903313330e-01 2.592890363472464821e-01 -9.809095041438600782e-02 2.678438745516542041e-01 -1.422616430551981170e-01 2.573407185470833469e-01 -2.556213452645461626e-01


==> Data/constellation_sum_5bits.dat <==
AWGN_x  AWGN_y  heavy_x  heavy_y  Laplace_x  Laplace_y  ChannelComp_x  ChannelComp_y
-1.772946662590403899e-01 -1.247334356337922862e-01 -1.948631395572819891e-01 -9.719512312914309338e-02 -1.661550116182002879e-01 -1.115694129599908851e-01 -2.967644537919439940e-01 0.000000000000000000e+00
-1.809523128091571342e-01 -1.160987907249704937e-01 -1.929861276128395087e-01 -9.346100142651211917e-02 -1.700765036494090998e-01 -1.080933761555036565e-01 -2.776131288141821529e-01 0.000000000000000000e+00
-1.821751216787627081e-01 -1.054508561121256377e-01 -1.892505139618703425e-01 -8.613527771505610775e-02 -1.725077415782826085e-01 -1.017687798132336091e-01 -2.584698136314065864e-01 0.000000000000000000e+00
-1.818764838800227823e-01 -9.273277365035459407e-02 -1.836929501230782635e-01 -7.549779547799294332e-02 -1.733188230788623163e-01 -9.228865440361330719e-02 -2.393240151128712689e-01 0.000000000000000000e+00
-1.799385296391086408e-01 -7.758493580275889479e-02 -1.763661710284347706e-01 -6.195935221089227118e-02 -1.709202226343253528e-01 -7.707474776169520592e-02 -2.201784538512381595e-01 0.000000000000000000e+00
-1.762323412463719097e-01 -6.119856248030926954e-02 -1.673409289928851629e-01 -4.603974680793136015e-02 -1.659062518689145560e-01 -5.886435739363620606e-02 -2.010325811594408096e-01 0.000000000000000000e+00
-1.697606214143869974e-01 -3.955322552051030588e-02 -1.567040984131428949e-01 -2.835088136243836890e-02 -1.588109022255978220e-01 -3.842977675192639497e-02 -1.818870431547528477e-01 0.000000000000000000e+00
-1.592849550487008270e-01 -1.271806278266590477e-02 -1.445579819631691576e-01 -9.572845322516166516e-03 -1.492949805151193576e-01 -1.596223395666591591e-02 -1.627415355441137745e-01 0.000000000000000000e+00
-1.465163181762570155e-01 1.275254315128234936e-02 -1.310197494893737824e-01 9.573200176237594422e-03 -1.373935747832726595e-01 7.935343012670167950e-03 -1.435949073720189095e-01 0.000000000000000000e+00
-1.318994106246186293e-01 3.633070126266797761e-02 -1.162196770748323421e-01 2.835124126960234317e-02 -1.233357999951488343e-01 3.167143887602190400e-02 -1.244493940693022493e-01 0.000000000000000000e+00
-1.150785991356706311e-01 5.836198121851211146e-02 -1.003003515988810518e-01 4.603977682748506411e-02 -1.076248166012435947e-01 5.416167538109040863e-02 -1.053034903240465808e-01 0.000000000000000000e+00
-9.716159423792684879e-02 7.770676617892893767e-02 -8.341508592658311572e-02 6.195904966798919389e-02 -9.031716815540953569e-02 7.472946110478821680e-02 -8.615661278843712856e-02 0.000000000000000000e+00
-7.777333319940753220e-02 9.441012415594994545e-02 -6.572648941708401915e-02 7.549728078480091864e-02 -7.164325611533450822e-02 9.236192511194117605e-02 -6.701008405070787988e-02 0.000000000000000000e+00
-5.675882039120015710e-02 1.087022568486907120e-01 -4.740491235533108444e-02 8.613420217555510516e-02 -5.190093330460133353e-02 1.063054167968931624e-01 -4.786406143750322750e-02 0.000000000000000000e+00
-3.438338710537755527e-02 1.186036877929852046e-01 -2.862680070983945196e-02 9.346104116483562596e-02 -3.145947462628813363e-02 1.159824157964126079e-01 -2.871835240299050809e-02 0.000000000000000000e+00
-1.140608411624150983e-02 1.232025820975811564e-01 -9.572997888963498056e-03 9.719623138294265774e-02 -1.055515748111318652e-02 1.209036631148679569e-01 -9.572806746210468093e-03 0.000000000000000000e+00
1.140608411624198515e-02 1.232025820975812397e-01 9.572997888964126026e-03 9.719623138294247733e-02 1.055515748111347449e-02 1.209036631148674296e-01 9.572806746211671991e-03 0.000000000000000000e+00
3.438338710537797160e-02 1.186036877929852740e-01 2.862680070984000014e-02 9.346104116483527902e-02 3.145947462628840424e-02 1.159824157964123165e-01 2.871835240299171199e-02 0.000000000000000000e+00
5.675882039120014322e-02 1.087022568486912116e-01 4.740491235533165343e-02 8.613420217555461944e-02 5.190093330460163884e-02 1.063054167968931069e-01 4.786406143750444875e-02 0.000000000000000000e+00
7.777333319940746281e-02 9.441012415595066709e-02 6.572648941708446324e-02 7.549728078480043292e-02 7.164325611533457761e-02 9.236192511194113441e-02 6.701008405070901786e-02 0.000000000000000000e+00
9.716159423792698757e-02 7.770676617892947891e-02 8.341508592658335164e-02 6.195904966798854163e-02 9.031716815540972998e-02 7.472946110478806414e-02 8.615661278843828041e-02 0.000000000000000000e+00
1.150785991356711863e-01 5.836198121851252085e-02 1.003003515988816485e-01 4.603977682748418981e-02 1.076248166012435531e-01 5.416167538109017271e-02 1.053034903240478298e-01 0.000000000000000000e+00
1.318994106246190734e-01 3.633070126266857436e-02 1.162196770748324948e-01 2.835124126960130927e-02 1.233357999951487233e-01 3.167143887602165420e-02 1.244493940693034983e-01 0.000000000000000000e+00
1.465163181762574873e-01 1.275254315128225222e-02 1.310197494893737269e-01 9.573200176236485934e-03 1.373935747832722432e-01 7.935343012669866108e-03 1.435949073720199642e-01 0.000000000000000000e+00
1.592849550487007160e-01 -1.271806278266596375e-02 1.445579819631693519e-01 -9.572845322517183064e-03 1.492949805151192744e-01 -1.596223395666621428e-02 1.627415355441149680e-01 0.000000000000000000e+00
1.697606214143868864e-01 -3.955322552051061813e-02 1.567040984131427839e-01 -2.835088136243912871e-02 1.588109022255973224e-01 -3.842977675192676273e-02 1.818870431547543742e-01 0.000000000000000000e+00
1.762323412463717431e-01 -6.119856248030972751e-02 1.673409289928846078e-01 -4.603974680793199159e-02 1.659062518689141674e-01 -5.886435739363644892e-02 2.010325811594421141e-01 0.000000000000000000e+00
1.799385296391084188e-01 -7.758493580275882540e-02 1.763661710284343542e-01 -6.195935221089243078e-02 1.709202226343249087e-01 -7.707474776169544184e-02 2.201784538512393252e-01 0.000000000000000000e+00
1.818764838800228101e-01 -9.273277365035488551e-02 1.836929501230775141e-01 -7.549779547799299884e-02 1.733188230788616224e-01 -9.228865440361373740e-02 2.393240151128723792e-01 0.000000000000000000e+00
1.821751216787627636e-01 -1.054508561121260957e-01 1.892505139618696208e-01 -8.613527771505580244e-02 1.725077415782818591e-01 -1.017687798132338589e-01 2.584698136314075301e-01 0.000000000000000000e+00
1.809523128091568012e-01 -1.160987907249710765e-01 1.929861276128395364e-01 -9.346100142651152243e-02 1.700765036494087667e-01 -1.080933761555039341e-01 2.776131288141832076e-01 0.000000000000000000e+00
1.772946662590407507e-01 -1.247334356337926053e-01 1.948631395572814895e-01 -9.719512312914194152e-02 1.661550116181998160e-01 -1.115694129599909684e-01 2.967644537919456593e-01 0.000000000000000000e+00


==> Data/mse_Normal_sum.dat <==
SNR  MSE_sum_AWGN    MSE_sum_ChannelComp MSE_sum_heavy MSE_sum_Laplace  
0.050000	-6.189265	-17.853386	-11.661138	-8.737776
0.220690	-1.927963	-5.693095	-4.268239	-3.215098
0.391379	1.492828	-0.788919	0.009780	0.674209
0.562069	3.713744	2.315595	2.697066	3.215306
0.732759	5.345353	4.540365	4.684842	4.965311
0.903448	6.621315	6.132575	6.058496	6.316951
1.074138	7.444800	7.365993	7.116592	7.368349
1.244828	8.126661	8.431971	7.958945	8.063771
1.415517	8.640019	9.240819	8.639171	8.702355
1.586207	9.043444	9.880023	9.200050	9.188598
1.756897	9.369001	10.446256	9.650273	9.545787
1.927586	9.692760	10.879180	9.990888	9.960491
2.098276	9.858887	11.253797	10.332071	10.223066
2.268966	10.075807	11.581224	10.580428	10.430064
2.439655	10.231689	11.820653	10.799458	10.614109
2.610345	10.397645	12.070135	10.995474	10.799486
2.781034	10.463771	12.348031	11.196945	10.973792
2.951724	10.652506	12.464659	11.306874	11.067174
3.122414	10.711090	12.692189	11.479756	11.202942
3.293103	10.768844	12.789916	11.616919	11.308873
3.463793	10.923326	12.907206	11.696785	11.453950
3.634483	10.892752	13.029453	11.823702	11.475178
3.805172	11.031329	13.145759	11.903069	11.606513
3.975862	11.068787	13.226206	11.974631	11.688773
4.146552	11.097145	13.329885	12.063916	11.699495
4.317241	11.224548	13.393524	12.098194	11.812713
4.487931	11.236057	13.459861	12.200194	11.835232
4.658621	11.217301	13.502947	12.290274	11.879544
4.829310	11.262800	13.569487	12.338575	11.892872
5.000000	11.351458	13.677006	12.325990	11.968115

